Extreme mass-ratio inspirals around a spinning horizonless compact object

Extreme mass-ratio inspirals (EMRIs) detectable by the Laser Interferometer Space Antenna are unique probes of the nature of supermassive compact objects. We compute the gravitational-wave signal emitted by a stellar-mass compact object in a circular equatorial orbit around a Kerr-like horizonless supermassive object defined by an effective radius and a reflectivity coefficient. The Teukolsky equations are solved consistently with suitable (frequency-dependent) boundary conditions, and the modified energy and angular-momentum fluxes are used to evolve the orbital parameters adiabatically. The gravitational fluxes have resonances corresponding to the low-frequency quasinormal modes of the central object, which can contribute significantly to the gravitational-wave phase. Overall, the absence of a classical event horizon in the central object can affect the gravitational-wave signal dramatically, with deviations even larger than those previously estimated by a model-independent analysis of the tidal heating. We estimate that EMRIs could potentially place the most stringent constraint on the reflectivity of supermassive compact objects at the remarkable level of ${\cal O}(10^{-6})\%$ and would allow to constrain various models which are not ruled out by the ergoregion instability. In particular, an EMRI detection could allow one to rule out (or provide evidence for) signatures of quantum black-hole horizons with Boltzmann reflectivity. Our results provide motivation for performing rigorous parameter estimation to assess the detectability of these effects.

==> reply.txt <==
Dear Editor,

we thank the Referee for the careful report. Below we address the two remaining open issues.

Sincerely, 
the authors


REFEREE:
While I hate to belabor this point, I still find the discussion of
[38, 39] to be misleading, since the near-BPS black holes are not in
any way close to Kerr (except for very small spins, when they are both
very close to Schwarzschild). In particular, even if one picks h =
2^{-1/2} so that the mass quadrupole of the almost-BPS black hole
agrees with that of Kerr, then the current octupole and mass
hexadecapole will both be -3 times the corresponding Kerr multipoles
[from Eq. (3.14) in [39]]. Perhaps even more importantly, the
almost-BPS black holes have (in general, e.g., for h = 2^{-1/2})
nonzero mass octupole and current quadrupole moments with similar
sizes to the other multipole moments [see Eq. (3.10) in [39]], while
these moments (and all the higher odd mass and even current moments)
are zero for Kerr. It is thus not clear to me how these “corrections …
are suppressed by the high-energy scale.” as the paper claims.

REPLY:
Given that Refs. [38,39] are not crucial for our analysis, and that explaining this point in detail would anyway distract the reader from our main point, we decided to remove that part completely (deleting from "whereas examples in low-energy effective string theory [...]).


REFEREE:
I also checked the dimensions of Eq. (38) before mentioning the
correction and cannot see how the current version of Eq. (38) is
dimensionless (in geometrized units), as it should be, as a
luminosity, while the version I suggested [coming from Eq. (4.44) in
Teukolsky and Press [72]] is dimensionless. Perhaps this equation is
correct and there is a scaling elsewhere in the paper that is missing,
but the current version is not consistent with Eqs. (3) and (35),
while Eqs. (18) and (19) are consistent.

Explicitly, taking length, denoted L, as the primary unit, cR_{\ell m
\omega} has units of L^3 from Eq. (3), though it can be taken to have
units of L^2 in determining the units of the Z_{\ell m \omega} in Eqs.
(14) and (35), since the extra factor of L from the integral of \omega
in Eq. (3) is removed by the implicit delta function from writing the
Z_{\ell m \omega} as a discrete spectrum as in Eq. (4.12) of Hughes
[74]. (This could likely be stated explicitly in the paper, with a
change of notation from Z_{\ell m \omega} as in Hughes, but things are
probably clear enough as it is.) Thus, Z^\infty_{\ell m \omega} has
dimensions of 1/L, so Eq. (18) is indeed dimensionless. Similarly,
Z^{H^+}_{\ell m \omega} has dimensions of 1/L^2, so Eq. (19) is
dimensionless, since \alpha_{\ell m} has dimensions of L^2. Finally,
Z^{H^-}_{\ell m \omega} has dimensions of L^2, so Eq. (38) as given
thus has dimensions of L^6, since \omega/k and r_+/M are
dimensionless, and k has dimensions of 1/L. With my suggested
correction, the expression is dimensionless.

REPLY:
We thank the Referee for being insistent on this topic as it has revealed a more serious typo in our manuscript. As it stood the dimensions of Eq. (38) were consistent with Eq. (36). The dimensional analysis of the Referee alerted us to the fact that there was a dimensional inconsistency between Eqs. (35) and (36), raising red flags. We quickly realized that the right hand side of Eq, (36) contained a typo, the B'^{ref} in the numerator should in fact by C'^{up} (as could have been easily deduced by comparing Eqs. (29) and (35)). We are not sure how this error was introduced, however it was particular to the text of the manuscript, and the underlying code was (and is) correct. With this corrected, we now agree with the dimensional analysis of the referee, and have correct Eq. (38) accordingly.

